Superconducting phases of strongly-interacting matter in large magnetic fields

The large magnetic fields of neutron stars and produced in heavy-ion collisions motivate investigation into the response of strongly-interacting matter to extreme magnetic forces beyond just theoretical interest. Furthermore, the varying temperature $T$, baryon chemical potential $\mu_B$, and aforementioned magnetic fields $B$, of these systems leads to questions concerning the phase structure of Quantum Chromodynamics (QCD) at large. At low temperatures, superconducting phases become a possible candidate for the ground state in the $\mu_B$-$B$ plane. This thesis investigates two scenarios where these phases emerge at $T=0$, with an emphasis on the type-II regime. Preceding the presentation of these works, the $\mu_B$-$B$ plane of the QCD phase diagram is reviewed such that the results can be placed in the wider context of this plane.

==> readme.txt <==

UOS Thesis LaTeX template on Overleaf
-------------------------------------

Please download and consult README.pdf for the University of Southampton LaTeX template authorship information.

The most recent version of this template and other Southampton LaTeX templates are maintained at https://git.soton.ac.uk/el7g15/uos-latex-template.

This Overleaf project contains only those resources required for the UOS Thesis template. Other templates and files are available from https://git.soton.ac.uk/el7g15/uos-latex-template. 

Overleaf projects for available UOS LaTeX templates are posted at https://www.overleaf.com/edu/southampton#templates

The document "Producing your thesis" referred to in the text of the sample thesis is available at https://www.southampton.ac.uk/quality/pgr/research_degree_candidature/completion.page.

About the files
---------------

- The README.pdf guide includes a helpful introduction to LaTeX, as well as instructions on installing the template outside of Overleaf, and rebuilding the class files. If you wish to install the Southampton LaTeX templates, please download the original source from https://git.soton.ac.uk/el7g15/uos-latex-template.

- The usodocs.pdf document provides detailed information on the implementation of the UOS templates.

- The main LaTeX document is Thesis.tex. This document makes use of the uosthesis class provided by the uosthesis.cls file. 

- Definitions.tex provides additional LaTeX commands that may be used.

- It is recommended that you use additional .tex files for each chapter and appendix. Thesis.tex shows this with the examples of Introduction.tex, Conclusions.tex, and AppendixA.tex. Use or omit these files as appropriate, and add your own as needed by following those examples.

- Images for figures may be placed in the Figures folder, and included in the document as shown in the examples.

- UOS.bib provides an example bibliography file which can be modified. Thesis.tex is configured to use natbib.


